Measurement of the $t\bar{t}\gamma$ production cross section in proton-proton collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector

The cross section of a top-quark pair produced in association with a photon is measured in proton-proton collisions at a centre-of-mass energy of $\sqrt{s} = 8$ TeV with $20.2$ fb$^{-1}$ of data collected by the ATLAS detector at the Large Hadron Collider in 2012. The measurement is performed by selecting events that contain a photon with transverse momentum $p_\mathrm{T} > 15$ GeV, an isolated lepton with large transverse momentum, large missing transverse momentum, and at least four jets, where at least one is identified as originating from a $b$-quark. The production cross section is measured in a fiducial region close to the selection requirements. It is found to be $139 \pm 7 (\mathrm{stat.}) \pm 17 (\mathrm{syst.})$ fb, in good agreement with the theoretical prediction at next-to-leading order of $151 \pm 24$ fb. In addition, differential cross sections in the fiducial region are measured as a function of the transverse momentum and pseudorapidity of the photon.

==> Metadata.txt <==
Title
Measurement of the $t\bar{t}\gamma$ production cross section in proton-proton
collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector

Abstract
The cross section of a top-quark pair produced in association with a photon is
measured in proton-proton collisions at a centre-of-mass energy of $\sqrt{s} =
8$ TeV with $20.2$ fb$^{-1}$ of data collected by the ATLAS detector at the
Large Hadron Collider in 2012.  The measurement is performed by selecting
events that contain a photon with transverse momentum $p_\mathrm{T} > 15$ GeV,
an isolated lepton with large transverse momentum, large missing transverse
momentum, and at least four jets, where at least one is identified as
originating from a $b$-quark.  The production cross section is measured in a
fiducial region close to the selection requirements.  It is found to be $139
\pm 7 (\mathrm{stat.}) \pm 17 (\mathrm{syst.})$ fb, in good agreement with the
theoretical prediction at next-to-leading order of $151 \pm 24$ fb.  In
addition, differential cross sections in the fiducial region are measured as a
function of the transverse momentum and pseudorapidity of the photon.

Comments
41 pages in total, author list starting page 25, 4 figures, 3 tables, submitted
to JHEP. All figures including auxiliary figures are available at
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2015-21/

CERN Preprint ID
CERN-EP-2017-086

